Smeared quantum phase transition in the dissipative random quantum Ising model

We investigate the quantum phase transition in the random transverse-field Ising model under the influence of Ohmic dissipation. To this end, we numerically implement a strong-disorder renormalization-group scheme. We find that Ohmic dissipation destroys the quantum critical point and the associated quantum Griffiths phase by smearing. Our results quantitatively confirm a recent theory [Phys. Rev. Lett. {\bf 100}, 240601 (2008)] of smeared quantum phase transitions.

==> vojta_captions.txt <==
Fig. 1:
Renormalization-group flow of $\langle \zeta \rangle$ (open symbols) and
$\delta\zeta$ (filled symbols) as a function of the cutoff energy scale,
$\Gamma=\ln(\Omega_I/\Omega)$ for several different chains.
Note that $\langle \zeta \rangle$ and  $\delta\zeta$ agree to good approximation.

Fig. 2:
Renormalization-group flow of $\langle \beta \rangle$, $\langle \mu \rangle$
(open symbols) and $\delta\beta$, $\delta\mu$ (filled symbols) as a
function of the cutoff energy scale, $\Gamma=\ln(\Omega_I/\Omega)$. The
solid lines represent $\langle \beta \rangle$ and $\delta\beta$ while the
dashed lines represent $\langle \mu \rangle$ and $\delta\mu$.
Again, averages and standard deviations agree very well for $\Gamma \to \infty$.

Fig. 3:
Probability distributions $\mathcal{P}(\zeta)$, $\mathcal{R}_\theta(\theta)$ and
$\mathcal{R_\nu}(\nu)$ taken at different stages of the renormalization-group flow
parametrized by the average distance $L$ of the remaining spin clusters. The dashed
lines represent the fixed-point distributions (10) and (11).
$(h_{\rm max},J_{\rm max})=(1.0,0.8)$, the parameters are
as in Fig.\ 1 and 2.

Fig. 4:
Renormalization-group flow of $\langle \zeta \rangle$,
$\langle \beta \rangle$, and $\langle \mu \rangle$ (open symbols) as well as their standard
deviations (filled symbols) as a function of the cutoff energy scale,
$\Gamma=\ln(\Omega_I/\Omega)$ for $(h_{\rm max},J_{\rm max})=(1.0,0.8)$.

Fig. 5:
Probability distribution of the smallest energy gap $\Delta$ of a finite-size chain
for different chain lengths. The parameters $h_{\rm max}=1.0$, $J_{\rm max}=0.34$,
$h_{\rm min}=J_{\rm min}=0$,
$x=0$, and $\alpha=0.052$ correspond to the pseudo-critical point of Ref.\ 12.

